Decision Making with Argumentation Graphs

This work is about making decisions by digital means. Funds should be distributed by the students of Heinrich-Heine-University. The proposals were made by the students themselves without further influence. For this purpose, dialog-based argumentation is used to give the participants a better understanding of various arguments. In addition, a software service has been developed which allows the students to express their preferences for various proposals. An experiment was carried out at the university, which should prove whether students are satisfied with this type of participation. The results indicate that the procedure is well accepted and thus successful. However, improvements to the process itself were necessary during the experiment and should be considered for future procedures. Further procedures are desired.

==> fig/Raw-Votes-Raw-Votes.csv <==
1st;2nd;3rd;4th;5th;6th;7th;8th
821;790;;;;;;
790;;;;;;;
774;790;755;746;;;;
790;748;;;;;;
821;;;;;;;
790;748;823;;;;;
748;790;821;823;;;;
823;790;746;755;;;;
748;823;774;790;821;;;
823;851;790;774;;;;
790;823;774;746;;;;
748;821;;;;;;
851;790;746;;;;;
790;746;823;774;755;;;
774;823;755;790;821;;;
823;790;821;774;755;851;748;746
821;790;755;748;;;;
790;821;823;;;;;
790;746;823;;;;;
790;821;;;;;;
774;790;746;755;;;;
790;823;;;;;;
748;821;790;;;;;
823;;;;;;;
790;774;823;821;;;;
823;851;;;;;;
748;821;823;;;;;
746;851;748;821;774;823;790;755
746;851;790;755;748;774;821;823
746;790;821;774;;;;
821;748;790;755;851;;;
823;;;;;;;
851;755;746;790;;;;
851;823;821;746;774;;;
755;823;774;851;;;;
790;774;755;746;851;;;
748;;;;;;;
790;851;746;823;774;;;
746;821;755;790;823;;;
774;821;;;;;;
790;755;851;746;;;;
746;821;;;;;;
748;;;;;;;
823;790;755;746;;;;
748;821;790;;;;;
790;774;;;;;;
790;823;821;746;;;;
790;746;755;774;821;;;
748;823;746;;;;;
821;748;790;755;746;;;
821;790;;;;;;
821;823;748;774;;;;
823;746;790;774;;;;
790;821;755;;;;;
774;790;;;;;;
774;790;821;851;;;;
746;823;851;774;;;;
748;790;774;746;;;;
790;746;774;821;755;851;823;748
823;774;755;790;;;;
755;790;823;;;;;
821;790;;;;;;
774;821;;;;;;
748;790;823;774;746;;;
746;;;;;;;
790;821;748;755;746;;;
823;790;774;;;;;
748;790;821;;;;;
823;851;;;;;;
774;;;;;;;
774;790;755;821;;;;
790;746;821;774;755;748;823;851
755;774;851;746;;;;
790;821;;;;;;
790;748;746;755;823;821;774;851
821;790;774;;;;;
790;823;851;;;;;
790;;;;;;;
823;790;774;;;;;
746;;;;;;;
823;746;821;774;851;755;;
790;821;746;;;;;
748;790;821;;;;;
821;790;;;;;;
790;823;774;746;;;;
823;790;774;;;;;
823;790;821;748;774;;;
748;821;790;;;;;
790;;;;;;;
748;823;851;;;;;
748;821;746;823;;;;
821;748;;;;;;
755;746;774;823;851;790;748;821
790;823;774;746;755;;;
748;;;;;;;
755;790;823;774;;;;
821;774;755;851;790;;;
746;774;;;;;;
821;;;;;;;
748;;;;;;;
774;746;790;755;823;821;851;
746;790;821;;;;;
790;746;;;;;;
821;790;;;;;;
823;821;851;;;;;
821;;;;;;;
748;821;823;746;851;755;790;774
823;821;790;774;755;;;
790;823;;;;;;
823;748;790;;;;;
790;821;746;774;823;;;
790;823;821;774;746;;;
790;823;851;;;;;
748;790;746;;;;;
823;790;748;746;;;;
821;851;;;;;;
790;774;823;746;;;;
790;821;748;;;;;
823;790;;;;;;
748;;;;;;;
790;821;;;;;;
748;821;790;;;;;
823;790;821;755;;;;
748;821;790;;;;;
851;790;748;821;746;774;823;755
746;774;823;851;;;;
748;755;821;790;746;;;
748;821;790;;;;;
790;823;;;;;;
790;774;;;;;;
774;790;;;;;;
774;790;;;;;;
774;790;755;851;746;;;
790;;;;;;;
823;774;790;851;;;;
823;821;;;;;;
823;790;821;;;;;
823;748;821;;;;;
774;748;821;;;;;
746;774;790;823;851;821;;
790;;;;;;;
821;790;;;;;;

==> styles/dbas/replacements.yml <==
extends: substitution
message: Consider using '%s' instead of '%s'
level: warning
ignorecase: false
# swap maps tokens in form of bad: good
swap:
  dialog based: dialog-based
  DBAS: D-BAS

